Unifying Vision-Language Latents for Zero-label Image Caption Enhancement

Vision-language models (VLMs) achieve remarkable performance through large-scale image-text pretraining. However, their reliance on labeled image datasets limits scalability and leaves vast amounts of unlabeled image data underutilized. To address this, we propose Unified Vision-Language Alignment for Zero-Label Enhancement (ViZer), an enhancement training framework that enables zero-label learning in image captioning, providing a practical starting point for broader zero-label adaptation in vision-language tasks. Unlike prior approaches that rely on human or synthetically annotated datasets, ViZer actively aligns vision and language representation features during training, enabling existing VLMs to generate improved captions without requiring text labels or full retraining. We demonstrate ViZer's advantage in qualitative evaluation, as automated caption metrics such as CIDEr and BERTScore often penalize details that are absent in reference captions. Applying ViZer on SmolVLM-Base and Qwen2-VL, we observe consistent qualitative improvements, producing captions that are more grounded and descriptive than their baseline.

==> data/qualitative_full.csv <==
filename,gt,rl,base,tila_gt,tila_g

000000356505.jpg,A woman in a bikini riding a wave on a surfboard.,<PERSON> in 2008,<PERSON> in 2008,Woman surfing in the ocean.,Surfer in a bikini riding a wave

000000411665.jpg,A cat playing with it's reflection in a mirror.,My cat has a mirror fetish.,My cat is so cute.,A cat looking at herself in a mirror.,A cat's paw in a mirror

000000257896.jpg,a close up of a person wearing a suit and tie,A man in a suit and hat on a train.,Me in 2010,A man in a suit and hat on a train,A man in a suit and hat on a train.

000000309484.jpg,A dog having his teeth brushed with a novelty electric toothbrush.,A dog getting a dental cleaning.,A dog getting a dental cleaning.,A dog getting his teeth brushed by his owner.,A dog getting his teeth brushed with an electric toothbrush

000000032887.jpg,A man holding a stick standing next to a green hillside.,<PERSON> and <PERSON> on the trail,<PERSON> at the start of the trail,A man with a backpack and trekking poles on the trail,A man crosses a stream on the way to the temple.

000000175251.jpg,A toddler in the bathroom brushing his teeth,In this image we can see a child brushing his teeth with a toothbrush.,In this image we can see a child brushing his teeth.,little boy brushing his teeth in the bathroom,a little boy brushing his teeth in the bathroom

000000406570.jpg,A pile of apples sitting next to a pile of green apples.,In this image I can see many fruits on the table.,In this image I can see many fruits on the table.,In this image we can see a variety of fruits at a fruit stand,In this image we can see a pile of fruits.

000000154431.jpg,A view of a TV and a statue laying on the ground next to a window.,The living room in 2009,The living room in 2009,A mannequin in front of a television set.,A mannequin on a cart in the living room.

000000477805.jpg,A man with glasses sitting in front of a laptop computer.,ITAP of a guy working on his laptop in the dark,ITAP of a guy working in the dark,A man using a laptop in the dark.,A man using a laptop computer in the dark

000000508482.jpg,The open doors looking into a subway from the station.,Interior of a TGV,Interior of a TGV,Interior of a train,Interior of a train at the station

000000129945.jpg,a man is swinging a baseball bat at a game,Ryan Zimmerman of the Washington Nationals in 2007,Ryan Zimmerman of the Washington Nationals,Washington Nationals player batting during a game,Washington Nationals' pitcher Stephen Strasburg (right) throws a pitch during the first inning of a game against the Washington Nationals at Nationals Park on April 19 2

000000052891.jpg,There is a dog holding a Frisbee in its mouth.,My doggo loves the beach!,My doggo loves the beach!,My dog playing fetch on the beach.,A pupper on the beach.

000000092124.jpg,A bathroom with a white toilet and a sink net to a shower.,Bathroom with orange shower curtain.,Bathroom with orange shower curtain.,A bathroom with a shower and sink.,Bathroom with shower curtain and sink.

000000567432.jpg,A colorful plane flying over head and telephone wires,ITAP of an airplane,ITAP of an airplane,ITAP of an airplane flying in the sky,ITAP of an airplane flying over power lines


==> data/qualitative_full_2.csv <==
filename,gt,rl,base,tila_gt,tila_g

000000028809.jpg,A picture of a bunch of bananas sitting on a table.,In this image we can see a bunch of bananas.,In this image we can see a bunch of bananas.,Bunch of bananas on display at a grocery store.,Bunch of bananas in a store

000000365207.jpg,rear view mirror reflection showing a dog in the back seat,This dog is in my mirror.,This dog is in my mirror,My dog in the rear view mirror.,My dog is in the mirror.

000000060052.jpg,A woman twirling a floral print parasol umbrella.,In this image I can see a person holding an umbrella.,ITAP of a girl holding an umbrella,A woman's hand holding an umbrella,ITAP of a woman holding an umbrella

000000092416.jpg,A young man holding a bottle of beer while wearing a suit.,Aaron in 2008,Aaron in 2008,A man wearing a suit and tie holding a beer.,Aaron in his wedding suit.

000000537355.jpg,A red fire hydrant sitting in a field next to a white building.,The firehouse in 2014,The firehouse in 2014,The fire station in 2009,The fire station in 2013

000000080659.jpg,Horses and their riders are racing in a horse race.,Horse racing at the 2010 Asian Games in Jakarta,Horse racing at the 2010 Asian Games,Jockeys on horses during a race.,Horse racing at the 2010 Hong Kong Horse Racing Festival

000000549738.jpg,A kite is flying in a clear sky.,Kite at the 2013 Bristol Kite Festival,Kite at the 2013 Bristol Kite Festival,Kite flying in the background of a church steeple.,Kite flying at the 2012 Great Yarmouth Kite Festival

000000131273.jpg,A grey and white dog sitting in the passenger side of a car.,My husky is a princess.,My husky is a princess.,My husky sitting in the back seat,This is my dog. She's a husky.

000000350679.jpg,A newly married couple cutting up a giant hot dog cake.,A bride and groom cutting their wedding cake at a wedding reception.,A bride and groom cutting their wedding cake at a reception.,Couple cutting the cake at a wedding reception,Couple cutting the wedding cake at the reception

000000019432.jpg,a man playing tennis going for a low ball,Serena Williams at the 2008 U.S. Open,Djokovic at the 2008 US Open,Tennis player hitting a ball during a practice session.,Tennis player Rafael Nadal warming up before a match at the 2008 Australian Open.

000000332318.jpg,Cows lounge in a field with a mountain backdrop.,Mt. Timpanogos in the background,Mt. Timpanogos in the background,A view of the mountains in the background with cattle grazing in a field.,Cows grazing in the valley below the mountains.

000000563702.jpg,A fire fire truck parked in a parking lot.,Photo Property of Operation 100 News,Photo Property of Operation 100 News,Firefighters with a ladder truck in front of a house on fire.,Firefighters at the scene of a fire in the early morning light.

000000354829.jpg,A car is parked on the side of the street in the rain.,The bus stop in front of my office.,The bus stop in front of my office,The view from my office window.,A taxi cab parked in front of the station

000000194471.jpg,A man on a skateboard is coming up a ramp.,In this image we can see a person riding a skateboard.,In this image we can see a person riding a skateboard.,In this image we can see a skateboarder,In this image we can see a person riding a skateboard on a ramp.


==> data/qualitative_qwen.csv <==
filename,gt,rl,base,tila_gt,tila_g

000000154004.jpg,a few people that are standing on a beach,{The image shows a group of people on a sandy beach, with some standing and others sitting or lying down. There is a surfboard lying on the sand, and a red flag is visible in the},{The image shows a group of people on a beach, with some standing and others sitting on the sand. There is a surfboard lying on the sand},{The image depicts a group of people enjoying a day at the beach. There are several individuals standing and sitting on the sand, some of whom are holding surfboards. The beach is lined with palm trees},{The image depicts a group of people enjoying a day at the beach. They are standing and sitting on the sand, with some of them holding surfboards. The beach is lined with palm trees and there}

000000332318.jpg,Cows lounge in a field with a mountain backdrop.,{The image depicts a mountainous landscape with a group of cows grazing in a meadow below. The mountains are covered in greenery and have patches of snow on their peaks. The sky is clear,},The image depicts a mountainous landscape with a group of cows grazing in a meadow below. The mountains are covered in greenery and have patches of,{The image depicts a scenic mountainous landscape with a herd of cows grazing in a meadow. The mountains are covered in lush greenery and have snow-capped peaks, creating a stunning natural backdrop.},{The image depicts a scenic mountainous landscape with a group of cows grazing in a meadow. The mountains are covered with lush green vegetation, and the sky is clear with a few scattered clouds. The}

000000314541.jpg,A large green field with a bench in the foreground.,{The image depicts a park bench situated on a grassy hillside. The bench is made of wood and has a blue and red painted backrest. The surrounding area is lush with green grass, and},The image depicts a park bench situated on a grassy hillside. The bench is made of wood and has a blue and red painted backrest.,{The image depicts a serene park setting with a well-maintained grassy hill. The hill is covered with lush green grass, and there are several trees scattered throughout the area. In the foreground,},{The image depicts a serene park setting with a well-maintained grassy hill. On the left side of the image, there is a wooden bench with a colorful, weathered paint job. The}

000000354829.jpg,A car is parked on the side of the street in the rain.,{The image shows a white car parked on the side of a street during a rainy day. The scene is captured through a window, and the raindrops are visible on the glass. There is also a},{The image shows a white car parked on the side of a street during a rainy day. The scene is captured through a window, and the raindrops},{The image shows a white sedan car parked on a wet street during heavy rain. The car's headlights are on, and the windshield wipers are in motion, indicating that it is raining. There is},{The image shows a white car parked on the side of a street during a rainy day. The car appears to be stationary, and there is a puddle of water on the ground in front of it}

000000307598.jpg,{a yellow and green train, at stop lights.},{The image shows a green and yellow train traveling on tracks. The train is passing under a large metal structure, which appears to be part of a bridge or overpass. The sky is cloudy, and},{The image shows a green and yellow train traveling on tracks. The train is passing under a large metal structure, which appears to be part of a railway},{The image shows a green and yellow train traveling on tracks. The train is passing under a large metal structure, which appears to be part of a bridge or overpass. The sky is cloudy, and},{The image features a green and yellow train with a yellow circular logo on its side. The train is moving on tracks, and there is a large metal structure in the background, possibly part of a railway}

000000532575.jpg,A dog rests his head on the edge of a boat at sea.,{The image shows a German Shepherd dog sitting on a boat, looking out over the water. The dog is wearing a colorful collar with a heart-shaped tag. The background features a clear blue sky and a},The image shows a German Shepherd dog sitting on the deck of a boat. The dog is wearing a colorful collar with a heart-shaped tag. The background,{The image shows a German Shepherd dog sitting on the deck of a boat. The dog is wearing a colorful collar with a heart-shaped tag, and it appears to be looking out at the water. The},{The image shows a German Shepherd dog sitting on a boat, with its head resting on a railing. The dog is wearing a colorful collar with a heart-shaped tag. The background features a scenic view of}



==> data/qualitative_qwen_2.csv <==
filename,gt,rl,base,tila_gt,tila_g

000000477805.jpg,A man with glasses sitting in front of a laptop computer.,{The image shows a person sitting in a dark room, working on a laptop computer. The individual is wearing glasses and appears to be focused on the screen. The lighting is low, creating a dramatic and},{The image shows a person sitting in a dark room, working on a laptop computer. The individual is wearing glasses and appears to be focused on the screen},{The image shows a person sitting in a dimly lit room, working on a laptop computer. The screen of the laptop is illuminated, and the person appears to be focused on their work. The overall},{The image shows a person sitting in a dark room, working on a laptop. The individual is wearing glasses and appears to be focused on the screen. The lighting is low, creating a dramatic and intense}

000000451090.jpg,a white boat some green hills and water,{The image depicts a small boat sailing on calm waters near a mountainous coastline. The boat has a traditional design with a mast and sails, and it appears to be a fishing or leisure vessel. The},{The image depicts a small boat sailing on calm waters near a mountainous coastline. The boat has a traditional design with a mast and sails, and it},{The image depicts a small sailboat floating on calm waters near a mountainous landscape. The boat has a traditional design with a mast and sails, and it appears to be a fishing vessel. The surrounding},{The image depicts a small boat floating on calm water, surrounded by a body of water that appears to be a lake or a sea. The boat has a white hull with some orange and yellow accents.}

000000447169.jpg,A crowded kitchen that is cluttered and messy.,{The image shows a small kitchen with white cabinets and appliances. There is a refrigerator, an oven, and a sink visible. The kitchen also has a fish tank on the countertop and some decorative items},{The image shows a small kitchen with white cabinets and appliances. There is a refrigerator, a stove, and an aquarium on the counter. The kitchen also},{The image shows a kitchen with various appliances and furniture. There is a refrigerator, a stove, a sink, and an aquarium. The kitchen also has cabinets, drawers, and a window with curtains.},{The image shows a small, cluttered kitchen with various appliances and furniture. The kitchen features a white refrigerator, a stove with a black oven, and a sink. There is a cabinet above the sink}

000000427077.jpg,A man stands poised with a baseball bat.,{The image is a vintage photograph of a baseball player in action. The player is holding a baseball bat and appears to be in the middle of a swing. He is wearing a dark uniform, including a},The image is a vintage photograph of a baseball player in action. The player is holding a baseball bat and appears to be in the middle of a swing,The image is a black-and-white photograph of a baseball player from the late 19th or early 20th century. The player is holding a baseball bat and appears to be in the,{The image is a sepia-toned photograph featuring a vintage baseball player in mid-swing. The player is dressed in a dark uniform, including a cap, and is holding a baseball bat. The}

000000408120.jpg,A little girl that is standing with an umbrella.,{In the image, a young girl is running down a narrow, gravel-covered street. She is wearing a pink dress and has a pink umbrella in her hand. The street is flanked by green plants},{In the image, a young girl is running down a narrow, gravel-covered street. She is wearing a pink dress and has a pink umbrella in her},{In the image, a young girl is running down a narrow, unpaved street. She is wearing a pink dress and has a pink umbrella in her hand. The street is lined with green plants and},{In the image, there is a young girl wearing a pink dress and holding a pink umbrella. She appears to be walking down a narrow, unpaved street. On the right side of the street,}

000000406570.jpg,A pile of apples sitting next to a pile of green apples.,{The image shows a variety of fruits, including apples and oranges. The apples are red and yellow, while the oranges are a mix of orange and yellow hues. The fruits are arranged in a pile,},{The image shows a variety of fruits, including apples and oranges. The apples are red and yellow, while the oranges are a mix of orange and yellow},{The image shows a close-up view of a variety of fruits, including apples and oranges. The apples have a mix of red and yellow hues, while the oranges are a vibrant orange color. The fruits},{The image shows a close-up view of a variety of fruits, primarily apples and oranges. The apples are predominantly red and yellow, with some green ones interspersed. The oranges are a mix of}


==> data/qualitative_sample.csv <==
filename,gt,rl,base,tila_gt,tila_g

000000356505.jpg,A woman in a bikini riding a wave on a surfboard.,<PERSON> in 2008,<PERSON> in 2008,Woman surfing in the ocean.,Surfer in a bikini riding a wave



